One-Class Feature Learning Using Intra-Class Splitting

This paper proposes a novel generic one-class feature learning method based on intra-class splitting. In one-class classification, feature learning is challenging, because only samples of one class are available during training. Hence, state-of-the-art methods require reference multi-class datasets to pretrain feature extractors. In contrast, the proposed method realizes feature learning by splitting the given normal class into typical and atypical normal samples. By introducing closeness loss and dispersion loss, an intra-class joint training procedure between the two subsets after splitting enables the extraction of valuable features for one-class classification. Various experiments on three well-known image classification datasets demonstrate the effectiveness of our method which outperformed other baseline models in average.

==> figures/beta.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}

\begin{axis}[
%height=4.1cm,width=5.5cm,
legend cell align={left},
legend entries={{MNIST},{FMNIST},{CIFAR-10}},
legend style={at={(1.6,0.5)}, anchor=east, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x label style={at={(axis description cs:0.5,-0.02)},anchor=north},
x grid style={white!69.01960784313725!black},
xmin=-0.15, xmax=3.15,
xtick={0,1,2,3},
xticklabels={$10^{-7}$,$10^{-5}$,$10^{-3}$,$10^{-1}$},
xlabel={$\beta_1$ and $\beta_2$},
y grid style={white!69.01960784313725!black},
ylabel={BACC in \%},
y label style={at={(0.03,0.5)}},
x label style={at={(0.5,-0.05)}},
ymin=55, ymax=98,
height=2.1cm
]
\addlegendimage{ultra thick, mark=*, mark size=2, color0}
\addlegendimage{ultra thick, mark=square*, mark size=2, color1}
\addlegendimage{ultra thick, mark=x, mark size=4, color2}
\addplot [ultra thick, color0, mark=*, mark size=3, mark options={solid}]
table [row sep=\\]{%
0	90.38 \\
1	91.56 \\
2	90.74 \\
3	82.91 \\
};
\addplot [ultra thick, color1, mark=square*, mark size=3, mark options={solid}]
table [row sep=\\]{%
0	87.86 \\
1	87.92 \\
2	87.85 \\
3	85.15 \\
};
\addplot [ultra thick, color2, mark=x, mark size=5, mark options={solid}]
table [row sep=\\]{%
0	59.32 \\
1	59.87 \\
2	59.4 \\
3	59.65 \\
};
\end{axis}

\end{tikzpicture}

==> figures/ratio.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}

\begin{axis}[
legend cell align={left},
legend entries={{MNIST},{FMNIST},{CIFAR-10}},
legend style={at={(1.6,0.5)}, anchor=east, draw=white!80.0!black},
x label style={at={(axis description cs:0.5,-0.02)},anchor=north},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xmin=0, xmax=55,
%xtick={0,1,2,3,4,5},
xticklabels={5,10,15,20,25,30,50},
xlabel={Ratio $\rho$},
y grid style={white!69.01960784313725!black},
ylabel={BACC in \%},
ymin=55, ymax=98,
height=3.5cm
]
\addlegendimage{ultra thick, mark=*, mark size=2, color0}
\addlegendimage{ultra thick, mark=square*, mark size=2, color1}
\addlegendimage{ultra thick, mark=x, mark size=4, color2}
\addplot [ultra thick, color0, mark=*, mark size=3, mark options={solid}]
table [row sep=\\]{%
5	90.56 \\
10	91.56 \\
15	89.8 \\
20	89.21 \\
25	89.64 \\
30	89.06 \\
50  76.48
};
\addplot [ultra thick, color1, mark=square*, mark size=3, mark options={solid}]
table [row sep=\\]{%
5	87.52 \\
10	87.92 \\
15	86.52 \\
20	87.2 \\
25	86.83 \\
30	87.33 \\
50  82.59
};
\addplot [ultra thick, color2, mark=x, mark size=5, mark options={solid}]
table [row sep=\\]{%
5	59.3 \\
10	59.87 \\
15	59.16 \\
20	58.67 \\
25	58.7 \\
30	59.33 \\
50	55.52
};
\end{axis}

\end{tikzpicture}

==> figures/rho.tikz <==
%%\documentclass{article}
%\documentclass[class=minimal,border=0pt]{standalone}
%\usepackage[utf8]{inputenc}
%\usepackage{pgfplots}
%\begin{document}
%% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}

\begin{axis}[
legend cell align={left},
legend entries={{MNIST},{FMNIST},{CIFAR-10}},
legend style={at={(1,0.5)},xshift=0.2cm,anchor=west,nodes=right},
tick align=outside,
tick pos=left,
x grid style={lightgray!92.02614379084967!black},
xlabel={Ratio $\rho$},
xtick={0,1,2,3,4,5,9},
xticklabels={5, 10, 15, 20, 25, 30, 50},
xmin=-0.5, xmax=9.5,
y grid style={lightgray!92.02614379084967!black},
ylabel={BACC in \%},
y label style={at={(0.03,0.5)}},
x label style={at={(0.5,-0.05)}},
ymin=52, ymax=94.3,
height=2.1cm
]
\addlegendimage{ultra thick, color0, mark=*, mark size=2}
\addlegendimage{ultra thick, color1, mark=square*, mark size=2}
\addlegendimage{ultra thick, color2, mark=x, mark size=4}
\addplot [ultra thick, color0, mark=*, mark size=3, mark options={solid}]
table [row sep=\\]{%
0	90.56 \\
1	91.56 \\
2	89.8 \\
3	89.21 \\
4	89.64 \\
5	89.06 \\
9	76.48 \\
};
\addplot [ultra thick, color1, mark=square*, mark size=3, mark options={solid}]
table [row sep=\\]{%
0	87.52 \\
1	87.92 \\
2	86.52 \\
3	87.2 \\
4	86.83 \\
5	87.33 \\
9	82.59 \\
};
\addplot [ultra thick, color2, mark=x, mark size=5, mark options={solid}]
table [row sep=\\]{%
0	59.3 \\
1	59.87 \\
2	59.16 \\
3	58.67 \\
4	58.7 \\
5	59.33 \\
9	55.52 \\
};
\end{axis}

\end{tikzpicture}
%\end{document}
